Spacecraft Pose Tracking via Kinematic Prediction and Selective Event Correction

In initialized spacecraft tracking, a short-horizon motion prediction remains available as event support changes. Observation-Aligned Event Innovation (OA-EI) uses events to correct selected components of this prediction. A constant-body-twist model propagates the complete pose; the event encoder proposes rotational and normalized image-plane translation corrections, retaining propagated axial depth. Candidate magnitudes come from a bounded Scale Gate and a deterministic activity factor, with empty windows returning the prediction unchanged. Evaluation uses four FRESH physical-event trajectories, twenty rollout starts, and three training seeds. Each rollout starts from two reference poses and then uses self-estimates. At 7.7 seconds, rotation and translation errors fall from 41.63{\deg}/57.28 mm for prediction alone to 15.73{\deg}/22.41 mm for OA-EI, reductions of 62.2% and 60.9%. Failure rates fall from 20.0% to 1.67%. Matched ablations favor the rotation-bearing interface for overall pose accuracy; combining scaling with activity support gives the lowest errors at every tested event-retention level. On Jetson Orin Nano, the measured in-memory update takes 44.56 milliseconds at the median and 58.77 milliseconds at P95.

==> README.txt <==
IEEE Sensors Journal manuscript source package
Prepared: 2026-10-09

Title: Spacecraft Pose Tracking via Kinematic Prediction and Selective Event Correction

Main source: main.tex
Compiled manuscript: main.pdf
Bibliography: references.bib, main.bbl, IEEEtran.bst
Template: ieeecolor.cls, jsen.sty, jsen_compat.sty, logo EPS/PDF
Artwork: figures/ (graphical abstract and four numbered figures)
Author portraits: authors/

Compile with pdfLaTeX and BibTeX:
    latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Without latexmk:
    pdflatex main.tex
    bibtex main
    pdflatex main.tex
    pdflatex main.tex

Select main.tex as the main document when importing into a LaTeX editor.
All local dependencies use relative paths. Standard LaTeX packages are
provided by the TeX distribution. The supplied main.bbl can be used by
submission systems that do not run BibTeX.

The first-page graphical abstract is graphical_abstract_author.pdf.
The numbered Figure 4 is fig4_recursive_tracking.pdf; these are distinct assets.
The compatibility style preserves caption rendering with the supplied template.

This package excludes revision records, experimental CSVs, unused figures,
temporary compilation files, and a separate supplement.

